Fundamental Components of Deep Learning: A category-theoretic approach

Deep learning, despite its remarkable achievements, is still a young field. Like the early stages of many scientific disciplines, it is marked by the discovery of new phenomena, ad-hoc design decisions, and the lack of a uniform and compositional mathematical foundation. From the intricacies of the implementation of backpropagation, through a growing zoo of neural network architectures, to the new and poorly understood phenomena such as double descent, scaling laws or in-context learning, there are few unifying principles in deep learning. This thesis develops a novel mathematical foundation for deep learning based on the language of category theory. We develop a new framework that is a) end-to-end, b) unform, and c) not merely descriptive, but prescriptive, meaning it is amenable to direct implementation in programming languages with sufficient features. We also systematise many existing approaches, placing many existing constructions and concepts from the literature under the same umbrella. In Part I we identify and model two main properties of deep learning systems parametricity and bidirectionality by we expand on the previously defined construction of actegories and Para to study the former, and define weighted optics to study the latter. Combining them yields parametric weighted optics, a categorical model of artificial neural networks, and more. Part II justifies the abstractions from Part I, applying them to model backpropagation, architectures, and supervised learning. We provide a lens-theoretic axiomatisation of differentiation, covering not just smooth spaces, but discrete settings of boolean circuits as well. We survey existing, and develop new categorical models of neural network architectures. We formalise the notion of optimisers and lastly, combine all the existing concepts together, providing a uniform and compositional framework for supervised learning.

==> intro.txt <==
Throughout the last few decades, many behaviours thought to have been unique to humans have one by one been recreated by computer programs.

Computer programs have been exhibiting increasingly better performance on variety of benchmarks aimed at measuring high-level reasoning, perception, and planning.

Many of these achievements were once thought to be impossible, or even distinguishing factors between humans and machines.

But they are not anymore. Goalposts have been moved, and in fact, they've been moved so many times, that John McCarthy, one of the pioneers of AI has given this phenomenon a name: the ``AI effect'' (\cite{haenlein_brief_2019}).

By continuing to mechanistically recreate behaviours that we once thought to be uniquely human, we are bringing to surface the age-old question: ``what distinguishes humans from machines?''.

This is a hard question, and one that does not have a good and formal answer.

We don't have theories that are both 1) abstract enough to cover such a wide array of behaviours that we might call intelligent, and 2) precise enough to be useful.

In this thesis, we apply a kind of theory that is both incredibly abstract and incredibly precise to describe the progress that happened in this field over the last few years.


--- Need to connect this to the next chapter: from alchemy to chemistry

Perhaps emphasise that we have a mountain of empirical evidence, and that we don't quite yet have a well-formed scientific field?
